AdAM: Adaptive Fault-Tolerant Approximate Multiplier for Edge DNN Accelerators

In this paper, we propose an architecture of a novel adaptive fault-tolerant approximate multiplier tailored for ASIC-based DNN accelerators.

==> picture/alexnet_lower.csv <==
x,y
1,0.978991154
2,1.000000269
3,0.992997231
4,0.884450135
5,0.903358339
6,0.915963808
7,0.91896511
8,0.926468366
9,0.946310308
10,0.949578392
11,0.940792762
12,0.943975962
13,0.940205095
14,0.948978132
15,0.953780215
16,0.955355899
17,0.956746208
18,0.932304231
19,0.934761438
20,0.936972923
21,0.946977264
22,0.95034236
23,0.95158796
24,0.95272976
25,0.953780215
26,0.959598124
27,0.969653769
28,0.957982039
29,0.958706491
30,0.959382646
31,0.957304325
32,0.957982039
33,0.959891958
34,0.96539702
35,0.965785424
36,0.970820942
37,0.952871713
38,0.955770553
39,0.959598124
40,0.96008295
41,0.958494456
42,0.957982039
43,0.959447791
44,0.959891958
45,0.957515169
46,0.962549237
47,0.962899065
48,0.963234317
49,0.960125826
50,0.960503132
51,0.960041756
52,0.96121421
53,0.961549624
54,0.961872615
55,0.962183862
56,0.961733666
57,0.962036429
58,0.959430943
59,0.959762472
60,0.96008295
61,0.962459391
62,0.962726032
63,0.960983341
64,0.962577782
65,0.962830296
66,0.964348437
67,0.960177021
68,0.960453699
69,0.959504438
70,0.957381778
71,0.954135299
72,0.948061067
73,0.948484767
74,0.948329202
75,0.948177785
76,0.948583224
77,0.946249675
78,0.943975962
79,0.944419192
80,0.944851342
81,0.946310308
82,0.935435671
83,0.935960436
84,0.936972923
85,0.937467255
86,0.937950091
87,0.939870732
88,0.940315283
89,0.939805613


==> picture/alexnet_upper.csv <==
x,y
1,0.776977106
2,0.776977106
3,0.776977106
4,0.776977106
5,0.776977106
6,0.776977106
7,0.776977106
8,0.776977106
9,0.776977106
10,0.776977106
11,0.776977106
12,0.776977106
13,0.776977106
14,0.77459512
15,0.774753919
16,0.770724393
17,0.7710922
18,0.771419139
19,0.771711664
20,0.771974936
21,0.772213134
22,0.772429679
23,0.772627393
24,0.774198123
25,0.774309282
26,0.774411891
27,0.774506899
28,0.77459512
29,0.774677258
30,0.774753919
31,0.774825635
32,0.774892869
33,0.774956027
34,0.775015471
35,0.775071517
36,0.776977106
37,0.776977106
38,0.776977106
39,0.776977106
40,0.776977106
41,0.776977106
42,0.776977106
43,0.776977106
44,0.776977106
45,0.776977106
46,0.776977106
47,0.776977106
48,0.776977106
49,0.776977106
50,0.776977106
51,0.776977106
52,0.776977106
53,0.776977106
54,0.776977106
55,0.776977106
56,0.776977106
57,0.776977106
58,0.776977106
59,0.776977106
60,0.776977106
61,0.776977106
62,0.776977106
63,0.776977106
64,0.776977106
65,0.776977106
66,0.776977106
67,0.776977106
68,0.776977106
69,0.776977106
70,0.776977106
71,0.776977106
72,0.776977106
73,0.776977106
74,0.776977106
75,0.776977106
76,0.776977106
77,0.773512399
78,0.773556819
79,0.771911617
80,0.771974936
81,0.772036691
82,0.77209694
83,0.772155737
84,0.772213134
85,0.772269181
86,0.772323924
87,0.772377409
88,0.772429679
89,0.772480773


==> picture/lenet_lower.csv <==
x,y
1,0.016500587
2,0.016500587
3,0.016500587
4,0.016500587
5,0.016500587
6,1.000000424
7,0.854786007
8,0.745875171
9,0.661166743
10,0.593400031
11,0.537954512
12,0.491749918
13,0.449810383
14,0.416502435
15,0.387635566
16,0.362377061
17,0.340090145
18,0.476348397
19,0.45040897
20,0.427063505
21,0.405941395
22,0.391779987
23,0.374028658
24,0.357756598
25,0.372357257
26,0.411425007
27,0.522895253
28,0.503631103
29,0.485695516
30,0.468955651
31,0.477143294
32,0.462872058
33,0.448345617
34,0.430325002
35,0.478812636
36,0.529740374
37,0.514977108
38,0.500990843
39,0.487721836
40,0.475116278
41,0.462224053
42,0.521232846
43,0.508727426
44,0.496790434
45,0.495240943
46,0.516258433
47,0.504923148
48,0.493290082
49,0.482886169
50,0.472898433
51,0.468375837
52,0.459051277
53,0.475186014
54,0.468818752
55,0.459994761
56,0.469307694
57,0.460784753
58,0.452555686
59,0.444605564
60,0.436920459
61,0.429487349
62,0.422294001
63,0.424129856
64,0.417245007
65,0.410572001
66,0.40410121
67,0.397823579
68,0.402602227
69,0.396528294
70,0.396964517
71,0.391141065
72,0.417309202
73,0.418961859
74,0.413576749
75,0.407842383
76,0.416363477
77,0.410741876
78,0.418059526
79,0.412558775
80,0.407195528
81,0.401964699
82,0.424809626
83,0.419492618
84,0.422223023
85,0.58578984
86,0.586523056
87,0.579591756
88,0.572817977
89,0.566196418
90,0.559311297
91,0.552983703
92,0.546793643
93,0.540736728
94,0.539920665
95,0.534063601
96,0.528328569
97,0.533762763
98,0.528147824
99,0.522646316
100,0.517254848
101,0.575650125
102,0.569482352
103,0.563793195
104,0.566388095
105,0.560836775
106,0.555390196
107,0.541754521
108,0.536585494
109,0.549145359
110,0.544003101
111,0.539619554
112,0.534654195
113,0.529776711
114,0.556760577
115,0.551775717
116,0.546876764
117,0.554066872
118,0.578363937
119,0.573365088
120,0.56844954
121,0.563615236
122,0.558860206
123,0.554182453
124,0.549580189
125,0.545051538
126,0.540594772
127,0.536208198
128,0.538532055
129,0.534229479
130,0.530561766
131,0.526385733
132,0.522272956
133,0.518222012
134,0.530230769
135,0.546990074
136,0.542846774
137,0.538763944
138,0.534740283
139,0.530774518
140,0.532938009
141,0.529041285
142,0.525199428
143,0.52141132
144,0.51767584
145,0.513991867
146,0.510358341
147,0.506774264
148,0.502489371
149,0.49875813
150,0.495323064
151,0.49193351
152,0.488345375
153,0.484804145
154,0.483469102
155,0.480243487
156,0.555488548
157,0.551845333
158,0.625684736
159,0.621645844
160,0.617657429
161,0.613718554
162,0.609828309
163,0.605985817
164,0.602190168
165,0.598440517
166,0.594736044
167,0.591075962
168,0.587459424
169,0.583885703
170,0.580354011
171,0.576863652
172,0.573413839
173,0.573849881
174,0.570457056
175,0.567103021
176,0.583319031
177,0.579930203


==> picture/lenet_upper.csv <==
x,y
1,0.168317789
2,0.075908601
3,0.045105528
4,0.029704007
5,0.020463082
6,0.014302485
7,0.009902042
8,0.006601725
9,0.004034805
10,0.001981262
11,0.00030108
12,0.001099066
13,0.002283796
14,0.003299258
15,0.004179364
16,0.004949431
17,0.005628929
18,0.004034805
19,0.002953967
20,0.001981262
21,0.006381675
22,0.005341596
23,0.004391934
24,0.003521396
25,0.014548909
26,0.013354701
27,0.012248943
28,0.011222157
29,0.010266227
30,0.009373978
31,0.008539322
32,0.00775684
33,0.007021748
34,0.006329926
35,0.00567762
36,0.005061561
37,0.00447881
38,0.003926703
39,0.003402938
40,0.002905337
41,0.00243202
42,0.001981262
43,0.001551429
44,0.001141156
45,0.000749143
46,0.000374148
47,0.00001511
48,0.000328969
49,0.000658998
50,0.000975854
51,0.001280235
52,0.001572958
53,0.001854598
54,0.002125822
55,0.002387174
56,0.0026392
57,0.002882384
58,0.00311718
59,0.00209103
60,0.002331185
61,0.002563468
62,0.002788241
63,0.003005899
64,0.003216773
65,0.003421137
66,0.003619294
67,0.003811576
68,0.003998165
69,0.004179364
70,0.004355386
71,0.004526441
72,0.003665986
73,0.003841796
74,0.004012851
75,0.004179364
76,0.004341487
77,0.0044994
78,0.004653256
79,0.004803206
80,0.004949431
81,0.005092053
82,0.005231162
83,0.005366941
84,0.005499479
85,0.005628929
86,0.00575532
87,0.005878835
88,0.005999534
89,0.006117537
90,0.006232907
91,0.006345732
92,0.006456105
93,0.006564116
94,0.006669826
95,0.006773295
96,0.006874614
97,0.006973874
98,0.007071075
99,0.007166338
100,0.007259663
101,0.007351171
102,0.007440862
103,0.007528827
104,0.007615097
105,0.007699701
106,0.00778273
107,0.007864216
108,0.007944187
109,0.008022674
110,0.008099738
111,0.00817544
112,0.008249749
113,0.008322786
114,0.00839452
115,0.008465014
116,0.008534266
117,0.008602367
118,0.008669287
119,0.008735117
120,0.008799827
121,0.008863446
122,0.008926067
123,0.008987627
124,0.011134888
125,0.011177826
126,0.011220068
127,0.011261643
128,0.011302552
129,0.011342856
130,0.011382523
131,0.011421616
132,0.011460072
133,0.011497983
134,0.011535319
135,0.010879925
136,0.010678589
137,0.01048019
138,0.010284699
139,0.010091993
140,0.009902042
141,0.009714787
142,0.009530166
143,0.009348149
144,0.009168645
145,0.008991594
146,0.008816996
147,0.02498925
148,0.024708912
149,0.024432329
150,0.02415947
151,0.023890184
152,0.023624441
153,0.023362211
154,0.023583411
155,0.023324784
156,0.023069488
157,0.022817462
158,0.022568616
159,0.022322889
160,0.02208025
161,0.021840609
162,0.021603935
163,0.021370169
164,0.021139249
165,0.020911144
166,0.020685766
167,0.020463082
168,0.020243063
169,0.020025648
170,0.019810776
171,0.019598448
172,0.019388573
173,0.019181121
174,0.01897606
175,0.018773331
176,0.018572904
177,0.018374747

